Directed Acyclic Graphs With Tears

Bayesian network is a frequently-used method for fault detection and diagnosis in industrial processes. The basis of Bayesian network is structure learning which learns a directed acyclic graph (DAG) from data. However, the search space will scale super-exponentially with the increase of process variables, which makes the data-driven structure learning a challenging problem. To this end, the DAGs with NOTEARs methods are being well studied not only for their conversion of the discrete optimization into continuous optimization problem but also their compatibility with deep learning framework. Nevertheless, there still remain challenges for NOTEAR-based methods: 1) the infeasible solution results from the gradient descent-based optimization paradigm; 2) the truncation operation to promise the learned graph acyclic. In this work, the reason for challenge 1) is analyzed theoretically, and a novel method named DAGs with Tears method is proposed based on mix-integer programming to alleviate challenge 2). In addition, prior knowledge is able to incorporate into the new proposed method, making structure learning more practical and useful in industrial processes. Finally, a numerical example and an industrial example are adopted as case studies to demonstrate the superiority of the developed method.

==> REF.txt <==
@article{RN337,
   author = {Bertsekas, Dimitri P.},
   title = {Nonlinear programming},
   journal = {Journal of the Operational Research Society},
   volume = {48},
   number = {3},
   pages = {334-334},
   ISSN = {0160-5682},
   year = {1997},
   type = {Journal Article}
}

@article{RN347,
   author = {Bottou, Léon and Curtis, Frank E. and Nocedal, Jorge},
   title = {Optimization Methods for Large-Scale Machine Learning},
   journal = {SIAM Review},
   volume = {60},
   number = {2},
   pages = {223-311},
   ISSN = {0036-1445},
   DOI = {10.1137/16M1080173},
   url = {https://doi.org/10.1137/16M1080173},
   year = {2018},
   type = {Journal Article}
}

@article{RN317,
   author = {Castro, Pedro M. and Grossmann, Ignacio E.},
   title = {Generalized disjunctive programming as a systematic modeling framework to derive scheduling formulations},
   journal = {Industrial & Engineering Chemistry Research},
   volume = {51},
   number = {16},
   pages = {5781-5792},
   ISSN = {0888-5885},
   year = {2012},
   type = {Journal Article}
}

@article{RN349,
   author = {Chai, Tian-You},
   title = {Development directions of automation science and technology},
   journal = {Acta Automatica Sinica},
   volume = {44},
   number = {11},
   pages = {1923-1930},
   year = {2018},
   type = {Journal Article}
}

@article{RN325,
   author = {Chen, Guangjie and Ge, Zhiqiang},
   title = {Robust Bayesian networks for low-quality data modeling and process monitoring applications},
   journal = {Control Engineering Practice},
   volume = {97},
   pages = {104344},
   ISSN = {0967-0661},
   DOI = {https://doi.org/10.1016/j.conengprac.2020.104344},
   url = {https://www.sciencedirect.com/science/article/pii/S0967066120300289},
   year = {2020},
   type = {Journal Article}
}

@article{RN326,
   author = {Christensen, James H. and Rudd, Dale F.},
   title = {Structuring design computations},
   journal = {AIChE Journal},
   volume = {15},
   number = {1},
   pages = {94-100},
   ISSN = {0001-1541},
   year = {1969},
   type = {Journal Article}
}

@article{RN303,
   author = {Cooper, Gregory F. and Herskovits, Edward},
   title = {A Bayesian method for the induction of probabilistic networks from data},
   journal = {Machine Learning},
   volume = {9},
   number = {4},
   pages = {309-347},
   ISSN = {1573-0565},
   DOI = {10.1007/BF00994110},
   url = {https://doi.org/10.1007/BF00994110},
   year = {1992},
   type = {Journal Article}
}

@misc{RN318,
   volume = {138},
   pages = {605--608},
   url = {http://proceedings.mlr.press/v138/cussens20a.html},
   year = {2020},
   type = {Conference Paper}
}

@article{RN333,
   author = {Downs, J. J. and Vogel, E. F.},
   title = {A plant-wide industrial process control problem},
   journal = {Computers & Chemical Engineering},
   volume = {17},
   number = {3},
   pages = {245-255},
   ISSN = {0098-1354},
   DOI = {https://doi.org/10.1016/0098-1354(93)80018-I},
   url = {https://www.sciencedirect.com/science/article/pii/009813549380018I},
   year = {1993},
   type = {Journal Article}
}

@article{RN348,
   author = {Gui, Weihua and Chen, Xiaofang and Yang, Chunhua and Xie, Yongfang},
   title = {Knowledge automation and its industrial application},
   journal = {Scientia Sinica Informationis},
   volume = {46},
   number = {8},
   pages = {1016-1034},
   ISSN = {2095-9486},
   year = {2016},
   type = {Journal Article}
}

@book{RN335,
   author = {Hastie, Trevor and Tibshirani, Robert and Wainwright, Martin},
   title = {Statistical learning with sparsity: the lasso and generalizations},
   publisher = {CRC press},
   ISBN = {1498712177},
   year = {2015},
   type = {Book}
}

@article{RN338,
   author = {Heckerman, David},
   title = {A tutorial on learning with Bayesian networks},
   journal = {Innovations in Bayesian networks},
   pages = {33-82},
   year = {2008},
   type = {Journal Article}
}

@book{RN324,
   author = {Koller, Daphne and Friedman, Nir},
   title = {Probabilistic graphical models: principles and techniques},
   publisher = {MIT press},
   ISBN = {0262013193},
   year = {2009},
   type = {Book}
}

@article{RN340,
   author = {Kuipers, Jack and Moffa, Giusi and Heckerman, David},
   title = {Addendum on the scoring of Gaussian directed acyclic graphical models},
   journal = {Annals of Statistics},
   volume = {42},
   number = {4},
   pages = {1689-1691},
   ISSN = {0090-5364},
   year = {2014},
   type = {Journal Article}
}

@article{RN308,
   author = {Liu, Ziwei and Ge, Zhiqiang and Chen, Guangjie and Song, Zhihuan},
   title = {Adaptive soft sensors for quality prediction under the framework of Bayesian network},
   journal = {Control Engineering Practice},
   volume = {72},
   pages = {19-28},
   ISSN = {0967-0661},
   DOI = {https://doi.org/10.1016/j.conengprac.2017.10.018},
   url = {https://www.sciencedirect.com/science/article/pii/S0967066117302514},
   year = {2018},
   type = {Journal Article}
}

@article{RN309,
   author = {Madigan, David and York, Jeremy and Allard, Denis},
   title = {Bayesian Graphical Models for Discrete Data},
   journal = {International Statistical Review / Revue Internationale de Statistique},
   volume = {63},
   number = {2},
   pages = {215-232},
   ISSN = {03067734, 17515823},
   DOI = {10.2307/1403615},
   url = {http://www.jstor.org/stable/1403615},
   year = {1995},
   type = {Journal Article}
}

@article{RN334,
   author = {Magnus, Jan R.},
   title = {On the concept of matrix derivative},
   journal = {Journal of Multivariate Analysis},
   volume = {101},
   number = {9},
   pages = {2200-2206},
   ISSN = {0047-259X},
   year = {2010},
   type = {Journal Article}
}

@article{RN316,
   author = {Motard, Rodolphe L. and Westerberg, Arthur W.},
   title = {Exclusive tear sets for flowsheets},
   journal = {AIChE Journal},
   volume = {27},
   number = {5},
   pages = {725-732},
   ISSN = {0001-1541},
   year = {1981},
   type = {Journal Article}
}

@article{RN323,
   author = {Ng, Ignavier and Ghassami, AmirEmad and Zhang, Kun},
   title = {On the Role of Sparsity and DAG Constraints for Learning Linear DAGs},
   journal = {Advances in Neural Information Processing Systems},
   volume = {33},
   year = {2020},
   type = {Journal Article}
}

@article{RN305,
   author = {Ng, Ignavier and Zhu, Shengyu and Chen, Zhitang and Fang, Zhuangyan},
   title = {A graph autoencoder approach to causal structure learning},
   journal = {arXiv preprint arXiv:1911.07420},
   year = {2019},
   type = {Journal Article}
}

@article{RN311,
   author = {Pearl, Judea},
   title = {Causal inference in statistics: An overview},
   journal = {Statistics surveys},
   volume = {3},
   pages = {96-146},
   ISSN = {1935-7516},
   year = {2009},
   type = {Journal Article}
}

@article{RN330,
   author = {Scanagatta, Mauro and Salmerón, Antonio and Stella, Fabio},
   title = {A survey on Bayesian network structure learning from data},
   journal = {Progress in Artificial Intelligence},
   volume = {8},
   number = {4},
   pages = {425-439},
   ISSN = {2192-6360},
   DOI = {10.1007/s13748-019-00194-y},
   url = {https://doi.org/10.1007/s13748-019-00194-y},
   year = {2019},
   type = {Journal Article}
}

@article{RN341,
   author = {Schwarz, Gideon},
   title = {Estimating the dimension of a model},
   journal = {Annals of statistics},
   volume = {6},
   number = {2},
   pages = {461-464},
   ISSN = {0090-5364},
   year = {1978},
   type = {Journal Article}
}

@article{RN306,
   author = {Shimizu, Shohei and Hoyer, Patrik O. and Hyvärinen, Aapo and Kerminen, Antti and Jordan, Michael},
   title = {A linear non-Gaussian acyclic model for causal discovery},
   journal = {Journal of Machine Learning Research},
   volume = {7},
   number = {10},
   ISSN = {1532-4435},
   year = {2006},
   type = {Journal Article}
}

@book{RN312,
   author = {Spirtes, Peter and Glymour, Clark N. and Scheines, Richard and Heckerman, David},
   title = {Causation, prediction, and search},
   publisher = {MIT press},
   ISBN = {0262194406},
   year = {2000},
   type = {Book}
}

@misc{RN350,
   number = {2021/02/25},
   url = {https://github.com/uhlerlab/graphical_model_learning/tree/a790b25bd506f50a63930ab01f1ead2f0adfd30b},
   year = {2021},
   type = {Web Page}
}

@article{RN307,
   author = {Sun, Q. and Ge, Z.},
   title = {A Survey on Deep Learning for Data-driven Soft Sensors},
   journal = {IEEE Transactions on Industrial Informatics},
   pages = {1-1},
   ISSN = {1941-0050},
   DOI = {10.1109/TII.2021.3053128},
   year = {2021},
   type = {Journal Article}
}

@article{RN339,
   author = {Tsamardinos, Ioannis and Brown, Laura E. and Aliferis, Constantin F.},
   title = {The max-min hill-climbing Bayesian network structure learning algorithm},
   journal = {Machine learning},
   volume = {65},
   number = {1},
   pages = {31-78},
   ISSN = {1573-0565},
   year = {2006},
   type = {Journal Article}
}

@article{RN310,
   author = {Wang, Yuhao and Menkovski, Vlado and Wang, Hao and Du, Xin and Pechenizkiy, Mykola},
   title = {Causal discovery from incomplete data: a deep learning approach},
   journal = {arXiv preprint arXiv:2001.05343},
   year = {2020},
   type = {Journal Article}
}

@article{RN346,
   author = {Yao, L. and Shao, W. and Ge, Z.},
   title = {Hierarchical Quality Monitoring for Large-Scale Industrial Plants With Big Process Data},
   journal = {IEEE Transactions on Neural Networks and Learning Systems},
   pages = {1-12},
   ISSN = {2162-2388},
   DOI = {10.1109/TNNLS.2019.2958184},
   year = {2019},
   type = {Journal Article}
}

@misc{RN329,
   volume = {97},
   pages = {7154--7163},
   url = {http://proceedings.mlr.press/v97/yu19a.html},
   year = {2019},
   type = {Conference Paper}
}

@article{RN345,
   author = {Yuan, X. and Gu, Y. and Wang, Y. and Yang, C. and Gui, W.},
   title = {A Deep Supervised Learning Framework for Data-Driven Soft Sensor Modeling of Industrial Processes},
   journal = {IEEE Transactions on Neural Networks and Learning Systems},
   volume = {31},
   number = {11},
   pages = {4737-4746},
   ISSN = {2162-2388},
   DOI = {10.1109/TNNLS.2019.2957366},
   year = {2020},
   type = {Journal Article}
}

@article{RN320,
   author = {Zeng, Lingquan and Ge, Zhiqiang},
   title = {Improved Population-Based Incremental Learning of Bayesian Networks with partly known structure and parallel computing},
   journal = {Engineering Applications of Artificial Intelligence},
   volume = {95},
   pages = {103920},
   ISSN = {0952-1976},
   DOI = {https://doi.org/10.1016/j.engappai.2020.103920},
   url = {https://www.sciencedirect.com/science/article/pii/S0952197620302505},
   year = {2020},
   type = {Journal Article}
}

@article{RN315,
   author = {Zheng, Junhua and Zhu, Jinlin and Chen, Guangjie and Song, Zhihuan and Ge, Zhiqiang},
   title = {Dynamic Bayesian network for robust latent variable modeling and fault classification},
   journal = {Engineering Applications of Artificial Intelligence},
   volume = {89},
   pages = {103475},
   ISSN = {0952-1976},
   DOI = {https://doi.org/10.1016/j.engappai.2020.103475},
   url = {https://www.sciencedirect.com/science/article/pii/S0952197620300026},
   year = {2020},
   type = {Journal Article}
}

@article{RN314,
   author = {Zheng, Xun and Aragam, Bryon and Ravikumar, Pradeep K. and Xing, Eric P.},
   title = {DAGs with NO TEARS: Continuous Optimization for Structure Learning},
   journal = {Advances in Neural Information Processing Systems},
   volume = {31},
   pages = {9472-9483},
   year = {2018},
   type = {Journal Article}
}

@misc{RN344,
   volume = {108},
   pages = {3414--3425},
   url = {http://proceedings.mlr.press/v108/zheng20a.html},
   year = {2020},
   type = {Conference Paper}
}



==> REF_Final_.txt <==
@article{337,
   author = {Bertsekas, Dimitri P.},
   title = {Nonlinear programming},
   joual = {Joual of the Operational Research Society},
   volume = {48},
   number = {3},
   pages = {334-334},
   ISSN = {0160-5682},
   year = {1997},
   type = {Joual Article}
}

@article{347,
   author = {Bottou, Léon and Curtis, Frank E. and Nocedal, Jorge},
   title = {Optimization Methods for Large-Scale Machine Leaing},
   joual = {SIAM Review},
   volume = {60},
   number = {2},
   pages = {223-311},
   ISSN = {0036-1445},
   DOI = {10.1137/16M1080173},
   url = {https://doi.org/10.1137/16M1080173},
   year = {2018},
   type = {Joual Article}
}

@article{317,
   author = {Castro, Pedro M. and Grossmann, Ignacio E.},
   title = {Generalized disjunctive programming as a systematic modeling framework to derive scheduling formulations},
   joual = {Industrial & Engineering Chemistry Research},
   volume = {51},
   number = {16},
   pages = {5781-5792},
   ISSN = {0888-5885},
   year = {2012},
   type = {Joual Article}
}

@article{349,
   author = {Chai, Tian-You},
   title = {Development directions of automation science and technology},
   joual = {Acta Automatica Sinica},
   volume = {44},
   number = {11},
   pages = {1923-1930},
   year = {2018},
   type = {Joual Article}
}

@article{325,
   author = {Chen, Guangjie and Ge, Zhiqiang},
   title = {Robust Bayesian networks for low-quality data modeling and process monitoring applications},
   joual = {Control Engineering Practice},
   volume = {97},
   pages = {104344},
   ISSN = {0967-0661},
   DOI = {https://doi.org/10.1016/j.conengprac.2020.104344},
   url = {https://www.sciencedirect.com/science/article/pii/S0967066120300289},
   year = {2020},
   type = {Joual Article}
}

@article{326,
   author = {Christensen, James H. and Rudd, Dale F.},
   title = {Structuring design computations},
   joual = {AIChE Joual},
   volume = {15},
   number = {1},
   pages = {94-100},
   ISSN = {0001-1541},
   year = {1969},
   type = {Joual Article}
}

@article{303,
   author = {Cooper, Gregory F. and Herskovits, Edward},
   title = {A Bayesian method for the induction of probabilistic networks from data},
   joual = {Machine Leaing},
   volume = {9},
   number = {4},
   pages = {309-347},
   ISSN = {1573-0565},
   DOI = {10.1007/BF00994110},
   url = {https://doi.org/10.1007/BF00994110},
   year = {1992},
   type = {Joual Article}
}

@misc{318,
   volume = {138},
   pages = {605--608},
   url = {http://proceedings.mlr.press/v138/cussens20a.html},
   year = {2020},
   type = {Conference Paper}
}

@article{333,
   author = {Downs, J. J. and Vogel, E. F.},
   title = {A plant-wide industrial process control problem},
   joual = {Computers & Chemical Engineering},
   volume = {17},
   number = {3},
   pages = {245-255},
   ISSN = {0098-1354},
   DOI = {https://doi.org/10.1016/0098-1354(93)80018-I},
   url = {https://www.sciencedirect.com/science/article/pii/009813549380018I},
   year = {1993},
   type = {Joual Article}
}

@article{348,
   author = {Gui, Weihua and Chen, Xiaofang and Yang, Chunhua and Xie, Yongfang},
   title = {Knowledge automation and its industrial application},
   joual = {Scientia Sinica Informationis},
   volume = {46},
   number = {8},
   pages = {1016-1034},
   ISSN = {2095-9486},
   year = {2016},
   type = {Joual Article}
}

@book{335,
   author = {Hastie, Trevor and Tibshirani, Robert and Wainwright, Martin},
   title = {Statistical leaing with sparsity: the lasso and generalizations},
   publisher = {CRC press},
   ISBN = {1498712177},
   year = {2015},
   type = {Book}
}

@article{338,
   author = {Heckerman, David},
   title = {A tutorial on leaing with Bayesian networks},
   joual = {Innovations in Bayesian networks},
   pages = {33-82},
   year = {2008},
   type = {Joual Article}
}

@book{324,
   author = {Koller, Daphne and Friedman, Nir},
   title = {Probabilistic graphical models: principles and techniques},
   publisher = {MIT press},
   ISBN = {0262013193},
   year = {2009},
   type = {Book}
}

@article{340,
   author = {Kuipers, Jack and Moffa, Giusi and Heckerman, David},
   title = {Addendum on the scoring of Gaussian directed acyclic graphical models},
   joual = {Annals of Statistics},
   volume = {42},
   number = {4},
   pages = {1689-1691},
   ISSN = {0090-5364},
   year = {2014},
   type = {Joual Article}
}

@article{308,
   author = {Liu, Ziwei and Ge, Zhiqiang and Chen, Guangjie and Song, Zhihuan},
   title = {Adaptive soft sensors for quality prediction under the framework of Bayesian network},
   joual = {Control Engineering Practice},
   volume = {72},
   pages = {19-28},
   ISSN = {0967-0661},
   DOI = {https://doi.org/10.1016/j.conengprac.2017.10.018},
   url = {https://www.sciencedirect.com/science/article/pii/S0967066117302514},
   year = {2018},
   type = {Joual Article}
}

@article{309,
   author = {Madigan, David and York, Jeremy and Allard, Denis},
   title = {Bayesian Graphical Models for Discrete Data},
   joual = {Inteational Statistical Review / Revue Inteationale de Statistique},
   volume = {63},
   number = {2},
   pages = {215-232},
   ISSN = {03067734, 17515823},
   DOI = {10.2307/1403615},
   url = {http://www.jstor.org/stable/1403615},
   year = {1995},
   type = {Joual Article}
}

@article{334,
   author = {Magnus, Jan R.},
   title = {On the concept of matrix derivative},
   joual = {Joual of Multivariate Analysis},
   volume = {101},
   number = {9},
   pages = {2200-2206},
   ISSN = {0047-259X},
   year = {2010},
   type = {Joual Article}
}

@article{316,
   author = {Motard, Rodolphe L. and Westerberg, Arthur W.},
   title = {Exclusive tear sets for flowsheets},
   joual = {AIChE Joual},
   volume = {27},
   number = {5},
   pages = {725-732},
   ISSN = {0001-1541},
   year = {1981},
   type = {Joual Article}
}

@article{323,
   author = {Ng, Ignavier and Ghassami, AmirEmad and Zhang, Kun},
   title = {On the Role of Sparsity and DAG Constraints for Leaing Linear DAGs},
   joual = {Advances in Neural Information Processing Systems},
   volume = {33},
   year = {2020},
   type = {Joual Article}
}

@article{305,
   author = {Ng, Ignavier and Zhu, Shengyu and Chen, Zhitang and Fang, Zhuangyan},
   title = {A graph autoencoder approach to causal structure leaing},
   joual = {arXiv preprint arXiv:1911.07420},
   year = {2019},
   type = {Joual Article}
}

@article{311,
   author = {Pearl, Judea},
   title = {Causal inference in statistics: An overview},
   joual = {Statistics surveys},
   volume = {3},
   pages = {96-146},
   ISSN = {1935-7516},
   year = {2009},
   type = {Joual Article}
}

@article{330,
   author = {Scanagatta, Mauro and Salmerón, Antonio and Stella, Fabio},
   title = {A survey on Bayesian network structure leaing from data},
   joual = {Progress in Artificial Intelligence},
   volume = {8},
   number = {4},
   pages = {425-439},
   ISSN = {2192-6360},
   DOI = {10.1007/s13748-019-00194-y},
   url = {https://doi.org/10.1007/s13748-019-00194-y},
   year = {2019},
   type = {Joual Article}
}

@article{341,
   author = {Schwarz, Gideon},
   title = {Estimating the dimension of a model},
   joual = {Annals of statistics},
   volume = {6},
   number = {2},
   pages = {461-464},
   ISSN = {0090-5364},
   year = {1978},
   type = {Joual Article}
}

@article{306,
   author = {Shimizu, Shohei and Hoyer, Patrik O. and Hyvärinen, Aapo and Kerminen, Antti and Jordan, Michael},
   title = {A linear non-Gaussian acyclic model for causal discovery},
   joual = {Joual of Machine Leaing Research},
   volume = {7},
   number = {10},
   ISSN = {1532-4435},
   year = {2006},
   type = {Joual Article}
}

@book{312,
   author = {Spirtes, Peter and Glymour, Clark N. and Scheines, Richard and Heckerman, David},
   title = {Causation, prediction, and search},
   publisher = {MIT press},
   ISBN = {0262194406},
   year = {2000},
   type = {Book}
}

@misc{350,
   number = {2021/02/25},
   url = {https://github.com/uhlerlab/graphical_model_leaing/tree/a790b25bd506f50a63930ab01f1ead2f0adfd30b},
   year = {2021},
   type = {Web Page}
}

@article{307,
   author = {Sun, Q. and Ge, Z.},
   title = {A Survey on Deep Leaing for Data-driven Soft Sensors},
   joual = {IEEE Transactions on Industrial Informatics},
   pages = {1-1},
   ISSN = {1941-0050},
   DOI = {10.1109/TII.2021.3053128},
   year = {2021},
   type = {Joual Article}
}

@article{339,
   author = {Tsamardinos, Ioannis and Brown, Laura E. and Aliferis, Constantin F.},
   title = {The max-min hill-climbing Bayesian network structure leaing algorithm},
   joual = {Machine leaing},
   volume = {65},
   number = {1},
   pages = {31-78},
   ISSN = {1573-0565},
   year = {2006},
   type = {Joual Article}
}

@article{310,
   author = {Wang, Yuhao and Menkovski, Vlado and Wang, Hao and Du, Xin and Pechenizkiy, Mykola},
   title = {Causal discovery from incomplete data: a deep leaing approach},
   joual = {arXiv preprint arXiv:2001.05343},
   year = {2020},
   type = {Joual Article}
}

@article{346,
   author = {Yao, L. and Shao, W. and Ge, Z.},
   title = {Hierarchical Quality Monitoring for Large-Scale Industrial Plants With Big Process Data},
   joual = {IEEE Transactions on Neural Networks and Leaing Systems},
   pages = {1-12},
   ISSN = {2162-2388},
   DOI = {10.1109/TNNLS.2019.2958184},
   year = {2019},
   type = {Joual Article}
}

@misc{329,
   volume = {97},
   pages = {7154--7163},
   url = {http://proceedings.mlr.press/v97/yu19a.html},
   year = {2019},
   type = {Conference Paper}
}

@article{345,
   author = {Yuan, X. and Gu, Y. and Wang, Y. and Yang, C. and Gui, W.},
   title = {A Deep Supervised Leaing Framework for Data-Driven Soft Sensor Modeling of Industrial Processes},
   joual = {IEEE Transactions on Neural Networks and Leaing Systems},
   volume = {31},
   number = {11},
   pages = {4737-4746},
   ISSN = {2162-2388},
   DOI = {10.1109/TNNLS.2019.2957366},
   year = {2020},
   type = {Joual Article}
}

@article{320,
   author = {Zeng, Lingquan and Ge, Zhiqiang},
   title = {Improved Population-Based Incremental Leaing of Bayesian Networks with partly known structure and parallel computing},
   joual = {Engineering Applications of Artificial Intelligence},
   volume = {95},
   pages = {103920},
   ISSN = {0952-1976},
   DOI = {https://doi.org/10.1016/j.engappai.2020.103920},
   url = {https://www.sciencedirect.com/science/article/pii/S0952197620302505},
   year = {2020},
   type = {Joual Article}
}

@article{315,
   author = {Zheng, Junhua and Zhu, Jinlin and Chen, Guangjie and Song, Zhihuan and Ge, Zhiqiang},
   title = {Dynamic Bayesian network for robust latent variable modeling and fault classification},
   joual = {Engineering Applications of Artificial Intelligence},
   volume = {89},
   pages = {103475},
   ISSN = {0952-1976},
   DOI = {https://doi.org/10.1016/j.engappai.2020.103475},
   url = {https://www.sciencedirect.com/science/article/pii/S0952197620300026},
   year = {2020},
   type = {Joual Article}
}

@article{314,
   author = {Zheng, Xun and Aragam, Bryon and Ravikumar, Pradeep K. and Xing, Eric P.},
   title = {DAGs with NO TEARS: Continuous Optimization for Structure Leaing},
   joual = {Advances in Neural Information Processing Systems},
   volume = {31},
   pages = {9472-9483},
   year = {2018},
   type = {Joual Article}
}

@misc{344,
   volume = {108},
   pages = {3414--3425},
   url = {http://proceedings.mlr.press/v108/zheng20a.html},
   year = {2020},
   type = {Conference Paper}
}


